Ensuring referential integrity under causal consistency

Referential integrity (RI) is an important correctness property of a shared, distributed object storage system. It is sometimes thought that enforcing RI requires a strong form of consistency. In this paper, we argue that causal consistency suffices to maintain RI. We support this argument with pseudocode for a reference CRDT data type that maintains RI under causal consistency. QuickCheck has not found any errors in the model.

==> pseudocode/causal-ref.txt <==
% CRDT Reference data type (causal-only version, does not rely on
%                           cross-object transactions, requires cascaded
%                           effectors)

% Ensures referential integrity (requires causality) and supports garbage
% collection.  This version does not require transactions but uses
% cascaded effectors.

% A reference consists of two parts: "outref" at the referencing end (a
% stub) and "inref" at the referenced end (a scion).  I assume outref is
% embedded inside some object, identified by its key; similarly for
% inref.  I assume an object embeds only one inref.

% The "outref" materialises an outgoing reference.  It is basically a
% register of (target-object, unique-ID) pairs.  It is an MV-reg to
% support concurrent updates; the "resolve" method allows the
% application to reduce multiple targets it to one according to some
% policy.

% An "inref" is embedded in a target object.  It is basically a set of
% (source-object, unique-ID) pairs, where the unique-ID matches the one
% in the corresponding "outref".  A 2P-set is good enough, because every
% entry is unique, but of course any other kind of set would work too.

% Consistency between the two ends results (in this version) from
% updating both ends in a precise order: first inref then outref to create
% a reference; first outref then inref to remove a reference.  This
% requires cascading of effectors.

%% The figure below could result from the following exection:
%%
%%     init (A, X); init (C, Y);
%%     [ assign (A, B) || assign (A, B) || assign (C, B) ]

%%    object A                
%%      outref (X, u1) ---+
%%                        |           object X       
%%                        +-------->     inref (A, u1)
%%                    +------------>           (B, u2)
%%                    | +---------->           (B, u3)
%%    Object B        | |                                     
%%     outref (X, u2)-+ |                      
%%          (X, u3) ----+                      
%%          (Y, u4) ----------+                
%%                            |
%%                            |
%%    Object C                |       object Y       
%%     outref (Y, u5) -+      +----->    inref (B, u4)
%%                     +------------>          (C, u5)
%%    
%%

% First, a (outref,inref) pair is created.  Then the outref can be "reset", or
% "assign" (copied) into another outref.  Creating and copying a outref stores
% the source in the inref's rev_refs; conversely resetting it removes
% it.  When rev_refs is empty, there are no more references to this
% object, and it can safely be deleted.

% A outref contains an MV_register in case of concurrent "assign/reset"s.
% "resolve" chooses one and resets the others.

% This version makes use of causally-chained effectors to avoid race
% conditions between the two ends of the reference.
%
% When there exist no more refs to an inref, and no mutations are in
% flight, the inref rev_refs set is reliably empty and the embedding
% object can be deleted.
                                                               .
% Future work:
%   * operations on "Set of outref": add (simplified version of assign,
%     without the resets), remove (specialised version of reset?)
%   * list objects in outref (without revealing key?)
%   * "force_reset(inref)" forces all the corresponding outrefs to
%       reset, causing the inref.rev_refs to become empty

% I assume that deleting an object calls the reset() operation of all
% embedded CRDT types.

% Assuming interface of r: MV_reg
%          r := val     % assignment; concurrent assignments store all values
%          r.count()    % returns number of concurrent values
%          r.get1()     % returns one of the values
%          r.getall()   % returns all of the values

datatype outref of T
   % A reference to an object of type T containing an inref.
   
   % Key of embedding object. If object has multiple outrefs, assume
   % each one has a distinct object_key.
   object_key: write_once register of Key
   % routing information to referenced object
   dest_keys: MV_register of (outkey: Key, id: uid),
                             initial (nullkey, nulluid)

datatype inref
   % key of embedding object
   object_key: write_once register of Key
   % set of reverse references
   rev_refs: 2P_set of (inkey: Key, id: uid),
                              initial emptyset
   % call "init" only once 
   inuse: CRDT_flag, initial false

% if outref exists, inref exists
invariant
   forall r: outref of T
      (k,u) in r . dest_keys ==> (r . object_key, u) in k . inref . rev_refs

% correct type
invariant
   forall r: outref of T
      (k,u) in r . dest_keys ==>  k in T

% once an inref is unreachable, it remains unreachable
invariant
   forall i: inref
      % "stably" = true at all replicas and no concurrent updates in flight
      stably { i . rev_refs = emptyset }
         ==> henceforth { i . rev_refs = emptyset }

%% constructor; not part of API
_create_inref (k: Key, inref: inref)
   % the inref is embedded inside the object with key k
   inref . object_key := k

%% constructor; not part of API
_create_outref (k: Key of T, outref: outref of T)
   % the outref is embedded inside the object with key k
   outref . object_key := k

%% updates outref with new key value; not part of API
_outref_update(outTo: outref of T, new_key: Key)
    generator(outTo, new_key)
        let source_key = outTo . object_key
        let to_reset = outTo . dest_keys . getall ()
        let newuid =  new_uid()
        % explicit effector chaining
        if new_key != nullkey
           effector#1 (outTo, source_key, new_key, to_reset, newuid)
        else
           effector#2 (outTo, source_key, new_key, to_reset, newuid)

    effector#1 (outTo, source_key, new_key, to_reset, newuid)
        % first insert into new target
        new_key . inref . rev_refs . add ((source_key, newuid))
        effector#2 (outTo, source_key, new_key, to_reset, newuid)

    effector#2 (outTo, source_key, new_key, to_reset, newuid)
        % then assign source
        outTo . dest_keys := (new_key, newuid) % conc. assign possible
        forall (k, u) in to_reset
            % chain reset
            effector#3 (k, u, source_key)
    effector#3 (k, u, source_key)
        % finally, remove old reverse refs
        k . inref . rev_refs . remove ((source_key, u))

% create a reference from outref to inref
init (outref: outref of T, inref: inref)
    generator (outref, inref)
        precond ! inref . inuse          % call init only once
        effector#1(inref)
        % run _outref_update effectors after effector#1
        _outref_update(outref, inref.object_key)
    effector#1(inref)
        inref.inuse := true

% Remove an inref.
% Deleting the object that embeds inref calls this; therefore, the
% outer delete will fail if there are any remaining references.
reset (inref: inref)
    generator
        % Non-reachability is monotonic
        precond inref . may_delete()
    effector
        skip

% Remove an outgoing reference
% Deleting the object that embeds the outref calls this.
reset (outref: outref of T)
    generator (outref)
        % same as assigning nullkey:
        _outref_update(outref, nullkey)
 
:= (outTo: outref of T, outVal: outref of T)
   assign (outTo, outVal)

% outTo := outVal
%
% Copy outVal into outTo; reset outTo; in that order.  Either may be
% initially null.  No-op if outVal target already in outTo.
%
% Concurrent "assign"s to outref store multiple values inside MV_register.
% The user should resolve by a subsequent "assign"
%
assign (outTo: outref of T, outVal: outref of T)
    generator (outTo, outVal)
        % simplification: ensure outVal has no more than one target
        % local check, not necessarily stable
        local_precond outVal . dest_keys . count() = 1
        let (new_key, _) = outVal . dest_keys . get1 ()
        _outref_assign(outTo, newKey)

% Use a reference to call the target object
deref (outref: outref of T, invocation: invocation of T)
    generator (outref, invocation)
        % local checks, not necessarily stable
        local_precond outref . dest_keys . count() = 1
        local_precond outref . dest_keys . get1() != (nullkey, _)
        let (key1, _) = outref . dest_keys.get1()
    effector(key1, invocation)
        invoke (key1, invocation)

% Is target object reliably not referenced?
% To be tested in a generator. last_refs: if only these exist we are
% still OK, because the effector will to reset them shortly.
may_delete (inref: inref,
            last_refs: set of outref, default emptyset
           ): boolean
    generator (inref, last_refs)
        % check that the only remaining rev_refs are those in last_refs
        % (none by default)
        last_keypairs: set of (Antidote_key, uid)
                       = { fold (last_refs,
                                lambda (r) cons (r.object_outref, "_")) }
        return stably inref . rev_refs = last_keypairs
    effector ()
        skip



==> pseudocode/txn-ref.txt <==
% CRDT Reference data type (TCC version)

% Ensures referential integrity (requires causality) and supports garbage
% collection.  This version requires transactions.

% A reference consists of two parts: "outref" at the referencing end (a
% stub) and "inref" at the referenced end (a scion).  I assume outref is
% embedded inside some object, identified by its key; similarly for
% inref.  I assume an object embeds only one inref.

% The "outref" materialises an outgoing reference.  It is basically a
% register of (target-object, unique-ID) pairs.  It is an MV-reg to
% support concurrent updates; the "resolve" method allows the
% application to reduce multiple targets it to one according to some
% policy.

% An "inref" is embedded in a target object.  It is basically a set of
% (source-object, unique-ID) pairs, where the unique-ID matches the one
% in the corresponding "outref".  A 2P-set is good enough, because every
% entry is unique, but of course any other kind of set would work too.

% Consistency between the two ends results (in this version) from
% updating both ends in a transaction.

%% The figure below could result from the following exection:
%%
%%     init (A, X); init (C, Y);
%%     [ assign (A, B) || assign (A, B) || assign (C, B) ]

%%    object A                
%%      outref (X, u1) ---+
%%                        |           object X       
%%                        +-------->     inref (A, u1)
%%                    +------------>           (B, u2)
%%                    | +---------->           (B, u3)
%%    Object B        | |                                     
%%     outref (X, u2)-+ |                      
%%          (X, u3) ----+                      
%%          (Y, u4) ----------+                
%%                            |
%%                            |
%%    Object C                |       object Y       
%%     outref (Y, u5) -+      +----->    inref (B, u4)
%%                     +------------>          (C, u5)
%%    
%%

% First, a (outref,inref) pair is created.  Then the outref can be "reset", or
% "assign" (copied) into another outref.  Creating and copying a outref stores
% the source in the inref's rev_refs; conversely resetting it removes
% it.  When rev_refs is empty, there are no more references to this
% object, and it can safely be deleted.

% A outref contains an MV_register in case of concurrent "assign/reset"s.
% "resolve" chooses one and resets the others.

% This version makes use of causal transactions to ensure both ends of
% the reference agree.

% When there exist no more refs to an inref, and no mutations are in
% flight, the inref rev_refs set is reliably empty and the embedding
% object can be deleted.
                                                               .
% Future work:
%   * operations on "Set of outref": add (simplified version of assign,
%     without the resets), remove (specialised version of reset?)
%   * list objects in outref (without revealing key?)
%   * "force_reset(inref)" forces all the corresponding outrefs to
%       reset, causing the inref.rev_refs to become empty

% I assume that deleting an object calls the reset() operation of all
% embedded CRDT types.

% Assuming interface of r: MV_reg
%          r := val     % assignment; concurrent assignments store all values
%          r.count()    % returns number of concurrent values
%          r.get1()     % returns one of the values
%          r.getall()   % returns all of the values

datatype outref of T
   % A reference to an object of type T containing an inref.

   % Key of embedding object. If object has multiple outrefs, assume
   % each one has a distinct object_key.
   object_key: write_once register of Key
   % routing information to referenced object
   dest_keys: MV_register of (outkey: Key, id: uid),
                             initial (nullkey, nulluid)

datatype inref
   % key of embedding object
   object_key: write_once register of Key
   % set of reverse references
   rev_refs: 2P_set of (inkey: Key, id: uid),
                              initial emptyset
   % call "init" only once 
   inuse: CRDT_flag, initial false

% if outref exists, inref exists
invariant
   forall r: outref of T
      (k,u) in r . dest_keys ==> (r . object_key, u) in k . inref . rev_refs

% correct type
invariant
   forall r: outref of T
      (k,u) in r . dest_keys ==>  k in T

% once an inref is unreachable, it remains unreachable
invariant
   forall i: inref
      % "stably" = true at all replicas and no concurrent updates in flight
      stably { i . rev_refs = emptyset }
         ==> henceforth { i . rev_refs = emptyset }

%% constructor; not part of API
_create_inref (k: Key, inref: inref)
   % the inref is embedded inside the object with key k
   inref . object_key := k

%% constructor; not part of API
_create_outref (k: Key of T, outref: outref of T)
   % the outref is embedded inside the object with key k
   outref . object_key := k

% create a reference from outref to inref
init (outref: outref of T, inref: inref)
   generator (outref, inref)
       precond ! inref . inuse          % call init only once 
       let newuid = new_uid()
   effector (outref, inref, newuid) % first add tip
       outref . inuse := true
       (inref . rev_refs).add ((outref . object_key, newuid)
       (outref . dest_keys) := (inref . object_key, newuid) % conc. assign possible

% Remove an inref.
% Deleting the object that embeds inref calls this; therefore, the
% outer delete will fail if there are any remaining references.
reset (inref: inref)
    generator
        % This precondition is not stable under concurrent outref.assign.
        % However, once all refs are removed and these updates have
        % reached all replicas, the precondition becomes stable
        % (non-reachability is monotonic).
        precond inref . may_delete()
    effector
        skip

% Remove an outgoing reference
% Deleting the object that embeds the outref calls this.
reset (outref: outref of T)
    generator (outref)
        let outkeys = outref . dest_keys . getall()
        let src_key = outref.object_key
    effector (outref, src_key, outkeys)
        outref . dest_keys := (nullref, nulluid)    % conc. assignments possible
        forall (target, uid) in outkeys
            target . inref . rev_refs . remove ((src_key, uid))

:= (outTo: outref of T, outVal: outref of T)
   assign (outTo, outVal)

% outTo := outVal
%
% Copy outVal into outTo; reset outTo; atomically.  Either may be
% initially null.  No-op if outVal tip already in outTo.
%
% Concurrent "assign"s to outref store multiple values inside MV_register.
% The user should resolve by a subsequent "assign"
%
assign (outTo: outref of T, outVal: outref of T)
   % copy outVal into outTo; reset outTo (in that order)
   generator
      local_precond outVal . dest_keys . count() = 1 % does not need to be stable
                /\ outVal . dest_keys . get1() ≠ (nullkey, _)
      let (new_key,_) = outVal . dest_keys.get1()
      let tail_key = outTo . object_key
      outTo.reset ()  % generator and effector!
      let newuid = new_uid()
   effector (new_key, tail_key, newuid)
      new_key . inref . rev_refs . add ((tail_key, newuid))
      (outTo . dest_keys) := (new_key, newuid) % concurrent assignments possible

assign (outTo: outref of T, outVal: outref of T)
    generator (outTo, outVal)
        % simplification: ensure outVal has no more than one tip
        % local check, not necessarily stable
        local_precond outVal . dest_keys . count() = 1
        let tail_key = outTo . object_key
        let (new_key, _) = outVal . dest_keys . get1 ()
        let to_reset = outTo . dest_keys . getall ()
        let newuid =  new_uid()

    effector (outTo, tail_key, new_key, to_reset, newuid)
        if new_key != nullkey && (new_key,_) \notin to_reset
           % first insert into new tip
           new_key . inref . rev_refs . add ((tail_key, newuid))
        % then assign tail
        outTo . dest_keys := (new_key, newuid) % conc. assign possible
        % then reset: remove from all old tips
        first_time : boolean := true
        forall (k, u) in to_reset
           if k != nullkey /\ ! (k = tail_key /\ first_time)
              % finally, reset one old tip
              k . inref . rev_refs . remove ((tail_key, u))
           else if k = tail_key
              % if tail_key appears multiple times, remove all but one
              first_time := false

% Use a reference to call the target object
deref (outref: outref of T, invocation: invocation of T)
    generator (outref, invocation)
        % local checks, not necessarily stable
        local_precond outref . dest_keys . count() = 1
        local_precond outref . dest_keys . get1() != (nullkey, _)
        let (key1, _) = outref . dest_keys.get1()
    effector(key1, invocation)
        invoke (key1, invocation)

% Is target object reliably not referenced?
% To be tested in a generator. last_refs: if only these exist we are
% still OK, because the effector will to reset them shortly.
may_delete (inref: inref,
            last_refs: set of outref, default emptyset
           ): boolean
    generator (inref, last_refs)
        % check that the only remaining rev_refs are those in last_refs
        % (none by default)
        last_keypairs: set of (Antidote_key, uid)
                       = { fold (last_refs,
                                lambda (r) cons (r.object_outref, "_")) }
        return stably inref . rev_refs = last_keypairs
    effector ()
        skip


